CADS: Unleashing the Diversity of Diffusion Models through Condition-Annealed Sampling

While conditional diffusion models are known to have good coverage of the data distribution, they still face limitations in output diversity, particularly when sampled with a high classifier-free guidance scale for optimal image quality or when trained on small datasets. We attribute this problem to the role of the conditioning signal in inference and offer an improved sampling strategy for diffusion models that can increase generation diversity, especially at high guidance scales, with minimal loss of sample quality. Our sampling strategy anneals the conditioning signal by adding scheduled, monotonically decreasing Gaussian noise to the conditioning vector during inference to balance diversity and condition alignment. Our Condition-Annealed Diffusion Sampler (CADS) can be used with any pretrained model and sampling algorithm, and we show that it boosts the diversity of diffusion models in various conditional generation tasks. Further, using an existing pretrained diffusion model, CADS achieves a new state-of-the-art FID of 1.70 and 2.31 for class-conditional ImageNet generation at 256$\times$256 and 512$\times$512 respectively.

==> data/cads.dat <==
cfg	FID	IS	Precision	Recall
1.0	15.90195781507748	108.677734375	0.6348	0.7498
1.25	 7.79479464326397	184.35984802246094	0.7331	0.722
1.5	5.465181316515441	255.85047912597656	0.793	0.6916
2.0	5.064461885942592	267.77777099609375	0.7704	0.7173
2.5	5.021298427742977	299.2521057128906	0.7782	0.7097
3.0	5.867169767521034	332.2978820800781	0.7935	0.6806
4.0	8.270640680258282	397.146728515625	0.8274	0.6339
5.0	9.473672788156136	417.410400390625	0.8168	0.6219
7.0	10.375556302420023	439.535400390625	 0.8082	0.6134

==> data/ddim_cads_nfe.dat <==
NFEs	FID	IS	Precision	Recall
10	8.66	253.73	0.70	0.70
25	8.45	328.80	0.78	0.64
50	9.80	389.93	0.83	0.59
75	10.08	404.56	0.85	0.59
100	10.16	400.85	 0.84	0.58

==> data/ddim_cads_nfe_fashion.dat <==
NFEs	FID	IS	Precision	Recall
10	9.85	253.73	0.70	0.43
25	8.17	328.80	0.78	0.44
50	7.88	389.93	0.83	0.44
75	7.80	404.56	0.85	0.44
100	7.77	400.85	 0.84	0.44

==> data/ddim_nfe.dat <==
NFEs	FID	IS	Precision	Recall
10	16.692555687586832	441.1887512207031	0.91	0.36
25	18.67873014246129	463.3685302734375	0.92	0.35
50	18.91927573412454	464.10699462890625	0.92	0.35
75	18.924466849912606	465.1812744140625	0.92	0.35
100	18.96282682719368	465.4150390625	0.92	0.35

==> data/ddim_nfe_fashion.dat <==
NFEs	FID	IS	Precision	Recall
10	16.74	441.1887512207031	0.91	0.02
25	15.31	463.3685302734375	0.92	0.03
50	14.85	464.10699462890625	0.92	0.02
75	14.69	465.1812744140625	0.92	0.02
100	14.61	465.4150390625	0.92	0.02

==> data/ddpm.dat <==
cfg	FID	IS	Precision	Recall
1.0	15.490243344290093	 112.57608032226562	0.6382	0.7437
1.25	7.433001576628726	193.6188507080078	0.7433	0.716
1.5	5.563363031055985	269.6229248046875	0.8143	 0.6622
2.0	8.45140472117646	371.76239013671875	0.8878	0.5693
2.5	12.716224351794779	431.1578369140625	0.9163	0.4933
3.0	15.870461779549089	458.58294677734375	0.9265	0.4301
4.0	19.143893294207828	477.00518798828125	0.927	0.3578
5.0	20.834699758992883	488.424560546875	0.9245	0.3244
7.0	21.758859488821656	490.758544921875	 0.9022	0.2885

==> data/dpmpp_cads_nfe.dat <==
NFEs	FID	IS	Precision	Recall
10	8.547089287644098	248.35415649414062	0.6818	0.7129
25	7.730816585194248	316.37548828125	0.755	0.6785
50	8.568532796503973	349.28765869140625	0.79	0.64
75	8.954056946817673	360.3556213378906	0.81	0.63
100	9.63	389.39	0.83	0.61

==> data/dpmpp_nfe.dat <==
NFEs of steps	FID	IS	Precision	Recall
10	17.30843417490962	445.04693603515625	0.91	0.38
25	17.863312479666774	459.12103271484375	0.91	0.37
50	18.646765470352022	468.7933349609375	0.92	0.36
75	18.81344341324416	468.1812744140625	0.92	0.36
100	18.814938686861296	468.1177062988281	0.92	0.36

==> latexindent.yaml <==
lookForAlignDelims:
   # delims: 0
   tabular:
      delims: 0
   #    alignDoubleBackSlash: 1
   #    spacesBeforeDoubleBackSlash: 1
   #    multiColumnGrouping: 1
   #    alignRowsWithoutMaxDelims: 1
   #    spacesBeforeAmpersand: 1
   #    spacesAfterAmpersand: 1
   #    justification: left
   #    alignFinalDoubleBackSlash: 0
   #    dontMeasure: \multirow
   #    delimiterRegEx: (?<!\\)(&)
   #    delimiterJustification: left
   #    lookForChildCodeBlocks: 1
   #    alignContentAfterDoubleBackSlash: 0
   #    spacesAfterDoubleBackSlash: 1
   # tabularx:
   #    delims: 1
